Asteroseismic masses of four evolved planet-hosting stars using SONG and TESS: resolving the retired A-star mass controversy

The study of planet occurrence as a function of stellar mass is important for a better understanding of planet formation. Estimating stellar mass, especially in the red giant regime, is difficult. In particular, stellar masses of a sample of evolved planet-hosting stars based on spectroscopy and grid-based modelling have been put to question over the past decade with claims they were overestimated. Although efforts have been made in the past to reconcile this dispute using asteroseismology, results were inconclusive. In an attempt to resolve this controversy, we study four more evolved planet-hosting stars in this paper using asteroseismology, and we revisit previous results to make an informed study of the whole ensemble in a self-consistent way. For the four new stars, we measure their masses by locating their characteristic oscillation frequency, $\mathrm{\nu}_{\mathrm{max}}$, from their radial velocity time series observed by SONG. For two stars, we are also able to measure the large frequency separation, $\mathrm{\Delta\nu}$, helped by extended SONG single-site and dual-site observations and new TESS observations. We establish the robustness of the $\mathrm{\nu}_{\mathrm{max}}$-only-based results by determining the stellar mass from $\mathrm{\Delta\nu}$, and from both $\mathrm{\Delta\nu}$ and $\mathrm{\nu}_{\mathrm{max}}$. We then compare the seismic masses of the full ensemble of 16 stars with the spectroscopic masses from three different literature sources. We find an offset between the seismic and spectroscopic mass scales that is mass-dependent, suggesting that the previously claimed overestimation of spectroscopic masses only affects stars more massive than about 1.6 M$_\mathrm{\odot}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt                          This file

mnras.cls                           MNRAS LaTeX document class
mnras.bst                           MNRAS BibTeX style

mnras_template.tex                  the final Tex file for the paper

legacy\legacy.txt                   Description of the legacy releases
legacy\mn2e.cls                     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst                     v1.1b of mn2e.bst (deprecated)

ref.bib                             .bib file for used in the paper. To be                                      used along with BibTex
ref.bbl                             the corresponding .bbl file if required.

images\combined_pds.ps              Used as Figure 6 in the paper
images\echelle1.ps                  Used as Figure 8 in the paper
images\echelle_tess1.ps             Used as Figure 10 in the paper
images\fts_for_paper_new.ps         Used as Figure 5 in the paper
images\gceph_autocorr.ps            Used as Figure 7 in the paper
images\hrd.ps                       Used as Figure 1 in the paper
images\lum_compare.ps               Used as Figure A1 in the paper
images\mdiff_for_paper_ll.ps        Used as Figure 11 in the paper
images\tess.ps                      Used as Figure 4 in the paper
images\tess_acf.ps                  Used as Figure 9 in the paper
images\timeseries.ps                Used as Figure 2 in the paper
images\timeseries_gceph.ps          Used as Figure 3 in the paper


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
